CAPOS: The bulge Cluster APOgee Survey XI. Unraveling the chemical composition of the bulge globular cluster NGC 6304

Context. With CAPOS, we can mitigate the observational difficulties limiting access to bulge globular clusters in the optical and investigate them in more detail in the near-IR. Aims. To perform a rigorous abundance analysis of the metal-rich bulge globular cluster NGC 6304, in order to determine its detailed chemical composition and identify multiple populations. Methods. We analyzed APOGEE-2 near-IR spectra of 27 giant members. The abundances of 17 elements (C, N, O, Na, Mg, Al, Si, S, K, Ca, Ti, V, Cr, Mn, Fe, Ni, and Ce) were derived using the BACCHUS code, using atmospheric parameters from both ASPCAP and photometry (Gaia and 2MASS). Results. We derived $[{\rm Fe/H}] = -0.45\pm0.05$ using the ASPCAP parameters, and $[{\rm Fe/H}] = -0.45\pm0.08$ when using photometric parameters, with no evidence of an intrinsic metallicity spread. NGC 6304 shows $[\alpha/{\rm Fe}]_{\rm spec} = 0.24\pm0.07$ and $[\alpha/{\rm Fe}]_{\rm phot} = 0.23\pm0.08$. We find a significant spread in $[{\rm N/Fe}]$, with $\sigma_{\rm spec} = 0.54$ and $\sigma_{\rm phot} = 0.46$, along with a C-N anticorrelation. Furthermore, we detect a correlation of Ce with both N and Al, consistent with patterns observed in some metal-rich bulge globular clusters. Conclusions. We find a significant star-to-star variation in Na, but a minimal variation in O. The absence of the Mg-Al anticorrelation supports the evidence that the MgAl cycle is not active in globular clusters at high metallicity. The observed correlation between Ce and both N and Al suggests that the enrichment of these elements may be driven by asymptotic giant branch stars, positioning Ce as an element involved in multiple populations in metal-rich globular clusters. We find that abundances are consistent with those of bulge field stars of similar metallicity, suggesting a similar origin and chemical evolution.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

